Triple-crossing projections, moves on knots and links and their minimal diagrams

In this paper we present a systematic method to generate prime knot and prime link minimal triple-point projections, and then classify all classical prime knots and prime links with triple-crossing number at most four. We also extend the table of known knots and links with triple-crossing number equal to five. By introducing a new type of diagrammatic move, we reduce the number of generating moves on triple-crossing diagrams, and derive a minimal generating set of moves connecting triple-crossing diagrams of the same knot.

==> knot_diagrams_c_5.txt <==
{knotc7s3, sPD[eX[6, 2, 7, 7, 1, 8], eX[13, 4, 14, 14, 3, 15], 
  eX[11, 5, 12, 12, 4, 13], eX[9, 6, 8, 10, 5, 9], eX[2, 11, 15, 3, 10, 1]]}
{knotc7s5, sPD[eY[8, 6, 12, 9, 5, 13], eY[11, 5, 9, 12, 4, 10], 
  eY[7, 14, 6, 8, 13, 7], eY[1, 11, 2, 2, 10, 3], eY[15, 4, 14, 1, 3, 15]]}
{knotc8s4, sPD[eX[13, 4, 14, 14, 3, 15], eX[11, 5, 12, 12, 4, 13], 
  eY[15, 11, 2, 1, 10, 3], eY[7, 2, 6, 8, 1, 7], eY[8, 6, 9, 9, 5, 10]]}
{knotc8s6, sPD[eX[6, 14, 7, 7, 13, 8], eY[8, 6, 12, 9, 5, 13], 
  eY[11, 5, 9, 12, 4, 10], eY[1, 11, 2, 2, 10, 3], eY[15, 4, 14, 1, 3, 15]]}
{knotc8s8, sPD[eX[6, 14, 7, 7, 13, 8], eX[9, 5, 11, 10, 4, 12], 
  eX[12, 6, 8, 13, 5, 9], eY[1, 11, 2, 2, 10, 3], eY[15, 4, 14, 1, 3, 15]]}
{knotc8s11, sPD[eX[6, 2, 7, 7, 1, 8], eY[15, 11, 2, 1, 10, 3], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]]}
{knotc8s13, sPD[eX[13, 4, 14, 14, 3, 15], eX[11, 5, 12, 12, 4, 13], 
  eX[2, 11, 15, 3, 10, 1], eY[7, 2, 6, 8, 1, 7], eY[8, 6, 9, 9, 5, 10]]}
{knotc8s14, sPD[eX[6, 14, 7, 7, 13, 8], eY[8, 6, 12, 9, 5, 13], 
  eY[9, 12, 4, 10, 11, 5], eY[1, 11, 2, 2, 10, 3], eY[15, 4, 14, 1, 3, 15]]}
{knotc8s15, sPD[eY[3, 2, 4, 4, 1, 5], eY[13, 3, 12, 14, 2, 13], 
  eY[9, 6, 8, 10, 5, 9], eY[14, 7, 15, 15, 6, 1], eY[10, 8, 11, 11, 7, 12]]}
{knotc9s2, sPD[eY[7, 2, 6, 8, 1, 7], eY[10, 3, 15, 11, 2, 1], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]]}
{knotc9s5, sPD[eX[11, 7, 14, 12, 6, 15], eX[1, 8, 2, 2, 7, 3], 
  eX[13, 9, 12, 14, 8, 13], eX[5, 10, 15, 6, 9, 1], eX[3, 11, 4, 4, 10, 5]]}
{knotc9s8, sPD[eX[4, 12, 9, 5, 11, 10], eX[14, 4, 15, 15, 3, 1], 
  eY[8, 6, 12, 9, 5, 13], eY[7, 14, 6, 8, 13, 7], eY[1, 11, 2, 2, 10, 3]]}
{knotc9s12, sPD[eX[2, 11, 15, 3, 10, 1], eY[7, 2, 6, 8, 1, 7], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]]}
{knotc9s14, sPD[eX[6, 2, 7, 7, 1, 8], eX[13, 4, 14, 14, 3, 15], 
  eX[11, 5, 12, 12, 4, 13], eY[15, 11, 2, 1, 10, 3], eY[8, 6, 9, 9, 5, 10]]}
{knotc9s15, sPD[eX[6, 14, 7, 7, 13, 8], eX[4, 12, 9, 5, 11, 10], 
  eX[2, 11, 1, 3, 10, 2], eX[14, 4, 15, 15, 3, 1], eY[8, 6, 12, 9, 5, 13]]}
{knotc9s19, sPD[eX[6, 14, 7, 7, 13, 8], eX[2, 11, 1, 3, 10, 2], 
  eY[8, 6, 12, 9, 5, 13], eY[11, 5, 9, 12, 4, 10], eY[15, 4, 14, 1, 3, 15]]}
{knotc9s21, sPD[eX[6, 2, 7, 7, 1, 8], eX[13, 4, 14, 14, 3, 15], 
  eX[11, 5, 12, 12, 4, 13], eX[2, 11, 15, 3, 10, 1], eY[8, 6, 9, 9, 5, 10]]}
{knotc9s25, sPD[eY[5, 13, 2, 6, 12, 3], eX[1, 7, 13, 2, 6, 14], 
  eY[8, 12, 9, 9, 11, 10], eY[15, 11, 14, 1, 10, 15], eY[3, 8, 4, 4, 7, 5]]}
{knotc9s35, sPD[eY[11, 1, 8, 12, 15, 9], eY[2, 15, 5, 3, 14, 6], 
  eY[9, 2, 10, 10, 1, 11], eY[4, 13, 3, 5, 12, 4], eY[6, 14, 7, 7, 13, 8]]}
{knotc9s37, sPD[eX[14, 9, 15, 15, 8, 1], eY[9, 8, 4, 10, 7, 5], 
  eX[1, 6, 13, 2, 5, 14], eY[12, 3, 6, 13, 2, 7], eY[10, 4, 11, 11, 3, 12]]}
{knotc9s39, sPD[eX[12, 2, 11, 13, 1, 12], eX[5, 1, 4, 6, 15, 5], 
  eX[8, 14, 7, 9, 13, 8], eX[6, 4, 9, 7, 3, 10], eY[10, 15, 2, 11, 14, 3]]}
{knotc9s41, sPD[eX[7, 13, 8, 8, 12, 9], eY[13, 11, 15, 14, 10, 1], 
  eX[1, 7, 9, 2, 6, 10], eY[3, 12, 2, 4, 11, 3], eY[5, 15, 4, 6, 14, 5]]}
{knotc9s49, sPD[eX[5, 1, 6, 6, 15, 7], eX[11, 15, 10, 12, 14, 11], 
  eX[7, 14, 8, 8, 13, 9], eX[2, 13, 3, 3, 12, 4], eX[4, 10, 1, 5, 9, 2]]}
{knotc10s1, sPD[eX[6, 2, 7, 7, 1, 8], eY[10, 3, 15, 11, 2, 1], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]]}
{knotc10s3, sPD[eX[5, 14, 8, 6, 13, 9], eX[7, 15, 6, 8, 14, 7], 
  eY[4, 11, 1, 5, 10, 2], eY[9, 1, 12, 10, 15, 13], eY[2, 12, 3, 3, 11, 4]]}
{knotc10s13, sPD[eX[6, 2, 7, 7, 1, 8], eX[2, 11, 15, 3, 10, 1], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]]}
{knotc10s35, sPD[eX[6, 14, 7, 7, 13, 8], eX[4, 12, 9, 5, 11, 10], 
  eX[14, 4, 15, 15, 3, 1], eY[8, 6, 12, 9, 5, 13], eY[1, 11, 2, 2, 10, 3]]}
{knotc10s58, sPD[eX[14, 11, 15, 15, 10, 1], eY[5, 13, 2, 6, 12, 3], 
  eX[1, 7, 13, 2, 6, 14], eY[8, 12, 9, 9, 11, 10], eY[3, 8, 4, 4, 7, 5]]}
{knotc10s129, sPD[eX[12, 2, 11, 13, 1, 12], eY[10, 8, 2, 11, 7, 3], 
  eY[14, 6, 9, 15, 5, 10], eX[6, 4, 13, 7, 3, 14], eY[15, 9, 4, 1, 8, 5]]}
{knotc10s130, sPD[eY[4, 1, 8, 5, 15, 9], eY[6, 14, 3, 7, 13, 4], 
  eX[14, 10, 5, 15, 9, 6], eY[11, 2, 12, 12, 1, 13], eY[7, 3, 10, 8, 2, 11]]}
{knotc10s131, sPD[eY[11, 15, 4, 12, 14, 5], eY[9, 2, 6, 10, 1, 7], 
  eY[3, 1, 12, 4, 15, 13], eY[7, 3, 8, 8, 2, 9], eY[13, 11, 5, 14, 10, 6]]}
{knotc10s133, sPD[eY[12, 8, 3, 13, 7, 4], eY[4, 2, 9, 5, 1, 10], 
  eY[8, 15, 5, 9, 14, 6], eY[13, 3, 6, 14, 2, 7], eY[10, 1, 11, 11, 15, 12]]}
{knotc10s135, sPD[eX[9, 12, 8, 10, 11, 9], eX[14, 11, 15, 15, 10, 1], 
  eY[13, 7, 1, 14, 6, 2], eY[3, 8, 4, 4, 7, 5], eY[2, 6, 12, 3, 5, 13]]}
{knotc10s144, sPD[eX[4, 13, 5, 5, 12, 6], eY[13, 1, 3, 14, 15, 4], 
  eY[6, 9, 11, 7, 8, 12], eY[9, 15, 10, 10, 14, 11], eY[1, 8, 2, 2, 7, 3]]}
{knotc10s145, sPD[eY[5, 1, 9, 6, 15, 10], eY[14, 7, 11, 15, 6, 12], 
  eY[2, 8, 1, 3, 7, 2], eY[12, 9, 13, 13, 8, 14], eY[4, 11, 3, 5, 10, 4]]}
{knotc10s146, sPD[eX[11, 4, 10, 12, 3, 11], eY[9, 8, 4, 10, 7, 5], 
  eX[12, 7, 2, 13, 6, 3], eY[5, 2, 13, 6, 1, 14], eY[15, 9, 14, 1, 8, 15]]}
{knotc10s147, sPD[eX[11, 4, 10, 12, 3, 11], eX[14, 9, 15, 15, 8, 1], 
  eY[13, 6, 1, 14, 5, 2], eY[2, 7, 12, 3, 6, 13], eX[4, 8, 9, 5, 7, 10]]}
{knotc10s162, sPD[eX[12, 2, 11, 13, 1, 12], eY[10, 15, 2, 11, 14, 3], 
  eY[3, 7, 9, 4, 6, 10], eY[4, 1, 5, 5, 15, 6], eY[7, 14, 8, 8, 13, 9]]}
{knotc10s164, sPD[eX[4, 15, 5, 5, 14, 6], eY[12, 11, 1, 13, 10, 2], 
  eY[15, 9, 3, 1, 8, 4], eX[2, 14, 9, 3, 13, 10], eY[7, 12, 6, 8, 11, 7]]}
{knotc10s165, sPD[eX[12, 10, 13, 13, 9, 14], eX[2, 6, 8, 3, 5, 9], 
  eX[3, 15, 4, 4, 14, 5], eX[1, 11, 6, 2, 10, 7], eX[7, 12, 15, 8, 11, 1]]}
{knotcK11n1, sPD[eY[1, 14, 6, 2, 13, 7], eY[5, 13, 2, 6, 12, 3], 
  eY[8, 12, 9, 9, 11, 10], eY[15, 11, 14, 1, 10, 15], eY[3, 8, 4, 4, 7, 5]]}
{knotcK11n3, sPD[eX[12, 6, 2, 13, 5, 3], eX[1, 7, 13, 2, 6, 14], 
  eY[8, 12, 9, 9, 11, 10], eY[15, 11, 14, 1, 10, 15], eY[3, 8, 4, 4, 7, 5]]}
{knotcK11n12, sPD[eX[13, 2, 6, 14, 1, 7], eX[9, 12, 8, 10, 11, 9], 
  eX[14, 11, 15, 15, 10, 1], eX[5, 3, 12, 6, 2, 13], eY[3, 8, 4, 4, 7, 5]]}
{knotcK11n17, sPD[eY[13, 9, 1, 14, 8, 2], eY[2, 8, 4, 3, 7, 5], 
  eY[15, 4, 14, 1, 3, 15], eY[12, 7, 9, 13, 6, 10], eY[10, 6, 11, 11, 5, 12]]}
{knotcK11n18, sPD[eX[6, 2, 5, 7, 1, 6], eX[3, 14, 11, 4, 13, 12], 
  eX[10, 15, 2, 11, 14, 3], eX[4, 1, 7, 5, 15, 8], eY[8, 13, 9, 9, 12, 10]]}
{knotcK11n20, sPD[eY[7, 1, 4, 8, 15, 5], eX[2, 11, 14, 3, 10, 15], 
  eX[13, 12, 3, 14, 11, 4], eY[5, 2, 6, 6, 1, 7], eY[8, 13, 9, 9, 12, 10]]}
{knotcK11n28, sPD[eX[13, 2, 6, 14, 1, 7], eX[9, 12, 8, 10, 11, 9], 
  eX[4, 8, 3, 5, 7, 4], eX[5, 3, 12, 6, 2, 13], eY[15, 11, 14, 1, 10, 15]]}
{knotcK11n29, sPD[eX[14, 11, 15, 15, 10, 1], eX[4, 8, 3, 5, 7, 4], 
  eX[12, 6, 2, 13, 5, 3], eX[1, 7, 13, 2, 6, 14], eY[8, 12, 9, 9, 11, 10]]}
{knotcK11n49, sPD[eX[10, 15, 9, 11, 14, 10], eX[2, 8, 1, 3, 7, 2], 
  eY[8, 12, 6, 9, 11, 7], eY[3, 14, 15, 4, 13, 1], eY[5, 13, 4, 6, 12, 5]]}
{knotcK11n62, sPD[eX[2, 15, 11, 3, 14, 12], eX[12, 10, 4, 13, 9, 5], 
  eX[10, 14, 3, 11, 13, 4], eY[5, 2, 6, 6, 1, 7], eY[7, 1, 8, 8, 15, 9]]}
{knotcK11n63, sPD[eX[6, 2, 5, 7, 1, 6], eX[8, 1, 7, 9, 15, 8], 
  eX[4, 13, 9, 5, 12, 10], eX[10, 14, 3, 11, 13, 4], eX[14, 12, 2, 15, 11, 3]]}
{knotcK11n68, sPD[eX[9, 3, 8, 10, 2, 9], eX[7, 14, 10, 8, 13, 11], 
  eX[1, 13, 3, 2, 12, 4], eX[6, 12, 14, 7, 11, 15], eY[4, 1, 5, 5, 15, 6]]}
{knotcK11n79, sPD[eX[6, 2, 5, 7, 1, 6], eX[8, 1, 7, 9, 15, 8], 
  eX[2, 15, 11, 3, 14, 12], eY[12, 5, 9, 13, 4, 10], eY[10, 4, 13, 11, 3, 14]]}
{knotcK11n83, sPD[eX[10, 15, 9, 11, 14, 10], eX[4, 13, 5, 5, 12, 6], 
  eY[13, 1, 3, 14, 15, 4], eY[6, 9, 11, 7, 8, 12], eY[1, 8, 2, 2, 7, 3]]}
{knotcK11n91, sPD[eY[8, 12, 6, 9, 11, 7], eY[3, 14, 15, 4, 13, 1], 
  eY[9, 15, 10, 10, 14, 11], eY[5, 13, 4, 6, 12, 5], eY[1, 8, 2, 2, 7, 3]]}
{knotcK11n100, sPD[eX[14, 9, 15, 15, 8, 1], eY[9, 8, 4, 10, 7, 5], 
  eX[12, 7, 2, 13, 6, 3], eX[1, 6, 13, 2, 5, 14], eY[10, 4, 11, 11, 3, 12]]}
{knotcK11n101, sPD[eX[13, 2, 5, 14, 1, 6], eY[2, 7, 12, 3, 6, 13], 
  eX[4, 8, 9, 5, 7, 10], eY[10, 4, 11, 11, 3, 12], eY[15, 9, 14, 1, 8, 15]]}
{knotcK11n102, sPD[eX[3, 11, 4, 4, 10, 5], eY[5, 1, 9, 6, 15, 10], 
  eY[14, 7, 11, 15, 6, 12], eY[2, 8, 1, 3, 7, 2], eY[12, 9, 13, 13, 8, 14]]}
{knotcK11n113, sPD[eY[9, 6, 15, 10, 5, 1], eY[14, 7, 11, 15, 6, 12], 
  eY[2, 8, 1, 3, 7, 2], eY[12, 9, 13, 13, 8, 14], eY[4, 11, 3, 5, 10, 4]]}
{knotcK11n114, sPD[eX[5, 1, 4, 6, 15, 5], eX[9, 7, 3, 10, 6, 4], 
  eX[2, 15, 10, 3, 14, 11], eY[11, 2, 12, 12, 1, 13], eY[7, 14, 8, 8, 13, 9]]}
{knotcK11n116, sPD[eX[12, 2, 11, 13, 1, 12], eX[6, 4, 9, 7, 3, 10], 
  eY[10, 15, 2, 11, 14, 3], eY[4, 1, 5, 5, 15, 6], eY[7, 14, 8, 8, 13, 9]]}
{knotcK11n117, sPD[eX[6, 12, 7, 7, 11, 8], eX[4, 15, 5, 5, 14, 6], 
  eY[12, 11, 1, 13, 10, 2], eY[15, 9, 3, 1, 8, 4], eX[2, 14, 9, 3, 13, 10]]}
{knotcK11n123, sPD[eX[5, 1, 4, 6, 15, 5], eX[2, 15, 10, 3, 14, 11], 
  eY[11, 2, 12, 12, 1, 13], eY[7, 14, 8, 8, 13, 9], eY[9, 4, 6, 10, 3, 7]]}
{knotcK11n132, sPD[eX[12, 10, 13, 13, 9, 14], eY[2, 9, 5, 3, 8, 6], 
  eY[10, 2, 6, 11, 1, 7], eY[7, 1, 11, 8, 15, 12], eY[4, 15, 3, 5, 14, 4]]}
{knotcK11n140, sPD[eY[11, 1, 8, 12, 15, 9], eX[14, 3, 5, 15, 2, 6], 
  eY[9, 2, 10, 10, 1, 11], eY[4, 13, 3, 5, 12, 4], eY[6, 14, 7, 7, 13, 8]]}
{knotcK11n141, sPD[eX[11, 4, 10, 12, 3, 11], eY[13, 6, 1, 14, 5, 2], 
  eY[2, 7, 12, 3, 6, 13], eX[9, 5, 7, 10, 4, 8], eY[15, 9, 14, 1, 8, 15]]}
{knotcK11n142, sPD[eX[11, 7, 14, 12, 6, 15], eX[13, 9, 12, 14, 8, 13], 
  eY[2, 8, 1, 3, 7, 2], eY[15, 10, 5, 1, 9, 6], eY[4, 11, 3, 5, 10, 4]]}
{knotcK11n162, sPD[eX[12, 10, 13, 13, 9, 14], eX[10, 7, 1, 11, 6, 2], 
  eX[15, 8, 11, 1, 7, 12], eX[3, 15, 4, 4, 14, 5], eX[5, 9, 2, 6, 8, 3]]}
{knotcK11n170, sPD[eY[13, 11, 15, 14, 10, 1], eX[1, 7, 9, 2, 6, 10], 
  eY[3, 12, 2, 4, 11, 3], eY[8, 13, 7, 9, 12, 8], eY[5, 15, 4, 6, 14, 5]]}
{knotcK12n11, sPD[eX[14, 11, 15, 15, 10, 1], eX[12, 6, 2, 13, 5, 3], 
  eX[1, 7, 13, 2, 6, 14], eY[8, 12, 9, 9, 11, 10], eY[3, 8, 4, 4, 7, 5]]}
{knotcK12n25, sPD[eX[13, 2, 6, 14, 1, 7], eX[9, 12, 8, 10, 11, 9], 
  eX[5, 3, 12, 6, 2, 13], eY[15, 11, 14, 1, 10, 15], eY[3, 8, 4, 4, 7, 5]]}
{knotcK12n46, sPD[eX[13, 2, 8, 14, 1, 9], eX[7, 3, 4, 8, 2, 5], 
  eX[9, 7, 12, 10, 6, 13], eX[11, 6, 10, 12, 5, 11], eY[15, 4, 14, 1, 3, 15]]}
{knotcK12n48, sPD[eX[9, 7, 12, 10, 6, 13], eX[11, 6, 10, 12, 5, 11], 
  eY[13, 9, 1, 14, 8, 2], eY[2, 8, 4, 3, 7, 5], eY[15, 4, 14, 1, 3, 15]]}
{knotcK12n49, sPD[eX[8, 5, 9, 9, 4, 10], eX[5, 14, 3, 6, 13, 4], 
  eX[10, 13, 7, 11, 12, 8], eY[2, 7, 1, 3, 6, 2], eY[15, 12, 14, 1, 11, 15]]}
{knotcK12n65, sPD[eX[13, 2, 5, 14, 1, 6], eY[11, 1, 8, 12, 15, 9], 
  eX[4, 3, 12, 5, 2, 13], eY[6, 4, 7, 7, 3, 8], eY[9, 15, 10, 10, 14, 11]]}
{knotcK12n121, sPD[eY[6, 13, 2, 7, 12, 3], eY[1, 14, 5, 2, 13, 6], 
  eY[10, 4, 11, 11, 3, 12], eY[15, 9, 14, 1, 8, 15], eY[4, 10, 7, 5, 9, 8]]}
{knotcK12n145, sPD[eX[10, 15, 9, 11, 14, 10], eY[8, 12, 6, 9, 11, 7], 
  eY[3, 14, 15, 4, 13, 1], eY[5, 13, 4, 6, 12, 5], eY[1, 8, 2, 2, 7, 3]]}
{knotcK12n200, sPD[eY[6, 1, 3, 7, 15, 4], eY[8, 14, 5, 9, 13, 6], 
  eY[11, 2, 12, 12, 1, 13], eY[9, 3, 10, 10, 2, 11], eY[4, 15, 7, 5, 14, 8]]}
{knotcK12n274, sPD[eX[10, 15, 9, 11, 14, 10], eX[4, 13, 5, 5, 12, 6], 
  eX[2, 8, 1, 3, 7, 2], eY[13, 1, 3, 14, 15, 4], eY[6, 9, 11, 7, 8, 12]]}
{knotcK12n282, sPD[eX[1, 8, 2, 2, 7, 3], eY[9, 6, 15, 10, 5, 1], 
  eY[14, 7, 11, 15, 6, 12], eY[12, 9, 13, 13, 8, 14], eY[4, 11, 3, 5, 10, 4]]}
{knotcK12n310, sPD[eX[3, 15, 4, 4, 14, 5], eX[8, 3, 5, 9, 2, 6], 
  eX[11, 1, 7, 12, 15, 8], eX[6, 2, 10, 7, 1, 11], eY[13, 10, 12, 14, 9, 13]]}
{knotcK12n311, sPD[eX[9, 7, 3, 10, 6, 4], eX[2, 15, 10, 3, 14, 11], 
  eY[11, 2, 12, 12, 1, 13], eY[4, 1, 5, 5, 15, 6], eY[7, 14, 8, 8, 13, 9]]}
{knotcK12n323, sPD[eX[3, 15, 4, 4, 14, 5], eY[15, 12, 7, 1, 11, 8], 
  eY[6, 11, 1, 7, 10, 2], eX[8, 3, 5, 9, 2, 6], eY[13, 10, 12, 14, 9, 13]]}
{knotcK12n358, sPD[eX[3, 12, 2, 4, 11, 3], eY[1, 10, 12, 2, 9, 13], 
  eY[5, 15, 4, 6, 14, 5], eY[6, 11, 7, 7, 10, 8], eY[13, 9, 15, 14, 8, 1]]}
{knotcK12n359, sPD[eX[7, 11, 6, 8, 10, 7], eX[3, 12, 2, 4, 11, 3], 
  eY[1, 10, 12, 2, 9, 13], eY[5, 15, 4, 6, 14, 5], eY[13, 9, 15, 14, 8, 1]]}
{knotcK12n414, sPD[eX[4, 15, 5, 5, 14, 6], eY[12, 11, 1, 13, 10, 2], 
  eY[15, 9, 3, 1, 8, 4], eY[7, 12, 6, 8, 11, 7], eY[2, 10, 13, 3, 9, 14]]}
{knotcK12n442, sPD[eX[12, 10, 13, 13, 9, 14], eX[3, 15, 4, 4, 14, 5], 
  eY[10, 2, 6, 11, 1, 7], eY[7, 1, 11, 8, 15, 12], eX[5, 9, 2, 6, 8, 3]]}
{knotcK12n443, sPD[eX[1, 13, 6, 2, 12, 7], eY[13, 6, 10, 14, 5, 11], 
  eX[9, 15, 2, 10, 14, 3], eY[11, 8, 15, 12, 7, 1], eY[3, 9, 4, 4, 8, 5]]}
{knotcK12n452, sPD[eX[6, 12, 7, 7, 11, 8], eX[4, 15, 5, 5, 14, 6], 
  eY[15, 9, 3, 1, 8, 4], eX[10, 13, 1, 11, 12, 2], eX[2, 14, 9, 3, 13, 10]]}
{knotcK12n478, sPD[eX[13, 2, 7, 14, 1, 8], eX[6, 3, 12, 7, 2, 13], 
  eX[3, 15, 11, 4, 14, 12], eX[8, 1, 5, 9, 15, 6], eY[10, 5, 9, 11, 4, 10]]}
{knotcK12n523, sPD[eY[1, 7, 12, 2, 6, 13], eY[13, 6, 10, 14, 5, 11], 
  eY[9, 3, 14, 10, 2, 15], eY[11, 8, 15, 12, 7, 1], eY[3, 9, 4, 4, 8, 5]]}
{knotcK12n582, sPD[eX[13, 2, 7, 14, 1, 8], eX[9, 5, 10, 10, 4, 11], 
  eX[11, 4, 14, 12, 3, 15], eX[6, 3, 12, 7, 2, 13], eX[15, 6, 8, 1, 5, 9]]}
{knotcK12n608, sPD[eX[4, 9, 3, 5, 8, 4], eY[2, 15, 9, 3, 14, 10], 
  eY[12, 2, 6, 13, 1, 7], eY[7, 1, 11, 8, 15, 12], eY[10, 14, 5, 11, 13, 6]]}
{knotcK12n838, sPD[eX[3, 15, 4, 4, 14, 5], eX[1, 11, 6, 2, 10, 7], 
  eX[5, 9, 2, 6, 8, 3], eX[7, 12, 15, 8, 11, 1], eY[13, 10, 12, 14, 9, 13]]}
